Magnetic Field Simulation with Data-Driven Material Modeling

This paper developes a data-driven magnetostatic finite-element (FE) solver which directly exploits measured material data instead of a material curve constructed from it. The distances between the field solution and the measurement points are minimized while enforcing Maxwell's equations. The minimization problem is solved by employing the Lagrange multiplier approach. The procedure wraps the FE method within an outer data-driven iteration. The method is capable of considering anisotropic materials and is adapted to deal with models featuring a combination of exact material knowledge and measured material data. Thereto, three approaches with an increasing level of intrusivity according to the FE formulation are proposed. The numerical results for a quadrupole-magnet model show that data-driven field simulation is feasible and affordable and overcomes the need of modeling the material law.

==> corresponding_author.txt <==
Corresponding author:

name: Herbert De Gersem
email: degersem@temf.tu-darmstadt.de
phone: +49 6151 1624034
fax: +49 6151 1624027
address:
Technische Universitaet Darmstadt
Institut fuer Teilchenbeschleunigung
    und Elektromagnetische Felder (TEMF)
Schlossgartenstrasse 8
64289 Darmstadt
Germany
